On the bar pattern speed determination of NGC 3367

An important dynamic parameter of barred galaxies is the bar pattern speed. Among several methods that are used for the determination of the pattern speed the Tremaine-Weinberg method has the advantage of model independency and accuracy. In this work we apply the method to a simulated bar including gas dynamics and study the effect of 2D spectroscopy data quality on robustness of the method. We added a white noise and a Gaussian random field to the data and measured the corresponding errors in the pattern speed. We found that a signal to noise ratio in surface density ~5 introduces errors of ~20% for the Gaussian noise, while for the white noise the corresponding errors reach ~50%. At the same time the velocity field is less sensitive to contamination. On the basis of the performed study we applied the method to the NGC 3367 spiral galaxy using H{\alpha} Fabry-Perot interferometry data. We found for the pattern speed 43 \pm 6 km/s/kpc for this galaxy.

==> access.txt <==
Article-id: 0908.0718, Article password: gi2rs (access still password restricted)



